Multi-Channel Convolutional Analysis Operator Learning for Dual-Energy CT Reconstruction

Objective. Dual-energy computed tomography (DECT) has the potential to improve contrast, reduce artifacts and the ability to perform material decomposition in advanced imaging applications. The increased number or measurements results with a higher radiation dose and it is therefore essential to reduce either number of projections per energy or the source X-ray intensity, but this makes tomographic reconstruction more ill-posed. Approach. We developed the multi-channel convolutional analysis operator learning (MCAOL) method to exploit common spatial features within attenuation images at different energies and we propose an optimization method which jointly reconstructs the attenuation images at low and high energies with a mixed norm regularization on the sparse features obtained by pre-trained convolutional filters through the convolutional analysis operator learning (CAOL) algorithm. Main results. Extensive experiments with simulated and real computed tomography (CT) data were performed to validate the effectiveness of the proposed methods and we reported increased reconstruction accuracy compared to CAOL and iterative methods with single and joint total-variation (TV) regularization. Significance. Qualitative and quantitative results on sparse-views and low-dose DECT demonstrate that the proposed MCAOL method outperforms both CAOL applied on each energy independently and several existing state-of-the-art model-based iterative reconstruction (MBIR) techniques, thus paving the way for dose reduction.

==> Fig_11a.txt <==
   xMCAOL          yMCAOL          xCAOL           yCAOL           xTV             yTV             xJTV            yJTV            xCAOLPWLS       yCAOLPWLS
   5.3479554e-03   2.9297979e-02   2.4650079e-02   2.7022696e-02   2.9409844e-02   3.0768571e-02   2.7802138e-02   2.8422902e-02   2.4879074e-02   3.3801296e-02
   6.8299060e-03   2.5815317e-02   2.1331934e-02   2.5907974e-02   1.8150458e-02   2.6645776e-02   2.6464721e-02   2.7681828e-02   1.9645970e-02   3.2944762e-02
   8.2047462e-03   2.3308847e-02   1.9031712e-02   2.5377832e-02   1.5824144e-02   2.6623681e-02   2.5437135e-02   2.7119954e-02   1.6816375e-02   3.3236068e-02
   9.0970546e-03   2.2467745e-02   1.6021826e-02   2.5094593e-02   1.4210133e-02   2.6947478e-02   2.4492869e-02   2.6631660e-02   1.5162324e-02   3.3929738e-02
   1.1426658e-02   2.1426901e-02   1.6021826e-02   2.5094593e-02   1.2438794e-02   2.7640090e-02   2.3805627e-02   2.6278168e-02   1.4116201e-02   3.4817593e-02
   1.3594892e-02   2.1041542e-02   1.6021826e-02   2.5094593e-02   1.1178626e-02   2.8446020e-02   2.2998776e-02   2.5883825e-02   1.2938232e-02   3.6795143e-02
   1.7163742e-02   2.1612489e-02   1.6021826e-02   2.5094593e-02   1.0240055e-02   2.9274272e-02   2.1661948e-02   2.5278033e-02   1.2938232e-02   3.6795143e-02
   2.5254012e-02   2.4882445e-02   1.6021826e-02   2.5094593e-02   9.6667238e-03   2.9865880e-02   2.1070291e-02   2.5026958e-02   1.2938232e-02   3.6795143e-02
   2.5254012e-02   2.4882445e-02   1.6021826e-02   2.5094593e-02   1.2438794e-02   2.7640090e-02   1.9602265e-02   2.4425909e-02   1.2938232e-02   3.6795143e-02
   2.5254012e-02   2.4882445e-02   1.6021826e-02   2.5094593e-02   1.2438794e-02   2.7640090e-02   1.6702265e-02   2.4300000e-02   1.2938232e-02   3.6795143e-02
   2.5254012e-02   2.4882445e-02   1.6021826e-02   2.5094593e-02   1.2438794e-02   2.7640090e-02   1.4502265e-02   2.4500000e-02   1.2938232e-02   3.6795143e-02


==> Fig_11b.txt <==
   xMCAOL          yMCAOL          xCAOL           yCAOL           xTV             yTV             xJTV            yJTV            xCAOLPWLS       yCAOLPWLS
   5.1952892e-03   3.2124371e-02   2.8175397e-02   2.9122136e-02   3.0393595e-02   3.1347642e-02   2.5290752e-02   2.7870182e-02   2.5001382e-02   3.3332515e-02
   6.6123868e-03   2.8689499e-02   2.2851127e-02   2.7004018e-02   1.8574855e-02   2.7099706e-02   2.4175577e-02   2.7391248e-02   1.9298881e-02   3.2363185e-02
   7.9833916e-03   2.6069417e-02   1.9622445e-02   2.6166730e-02   1.6216115e-02   2.7070041e-02   2.2639819e-02   2.6773168e-02   1.6344123e-02   3.2712348e-02
   8.8425240e-03   2.5102817e-02   1.7556926e-02   2.5885470e-02   1.4589796e-02   2.7357846e-02   2.1831264e-02   2.6481733e-02   1.4558546e-02   3.3523056e-02
   1.1072563e-02   2.3902140e-02   1.4520944e-02   2.5942878e-02   1.2799723e-02   2.8030532e-02   2.0646434e-02   2.6092157e-02   1.3404498e-02   3.4560168e-02
   1.3316813e-02   2.3405054e-02   1.4520944e-02   2.5942878e-02   1.1545902e-02   2.8814666e-02   1.9150249e-02   2.5671585e-02   1.2015076e-02   3.6808442e-02
   1.7022570e-02   2.3897226e-02   1.4520944e-02   2.5942878e-02   1.0606898e-02   2.9588174e-02   1.6600000e-02   2.5300000e-02   1.2015076e-02   3.6808442e-02
   2.5546885e-02   2.7333030e-02   1.4520944e-02   2.5942878e-02   1.0012019e-02   3.0175392e-02   1.4500000e-02   2.5500000e-02   1.2015076e-02   3.6808442e-02


==> Fig_5a.txt <==
   xMCAOL          yMCAOL          xCAOL           yCAOL           xTV             yTV             xJTV            yJTV  
   1.4856389e-02   1.9072247e-02   9.5541025e-03   1.9226340e-02   1.2790573e-02   2.1775746e-02   9.8038372e-03   1.7163538e-02
   1.0850464e-02   1.6152083e-02   8.5288139e-03   1.9029099e-02   8.1054621e-03   2.0580269e-02   8.7950971e-03   1.7096503e-02
   7.3138172e-03   1.4500345e-02   7.2542717e-03   1.9264291e-02   6.7575631e-03   2.0765755e-02   8.0471598e-03   1.7212278e-02
   6.4694319e-03   1.4401742e-02   6.4155974e-03   1.9754755e-02   5.5956891e-03   2.1268821e-02   7.4743430e-03   1.7485591e-02
   5.4742483e-03   1.4680106e-02   5.8310126e-03   2.0270397e-02   4.9530927e-03   2.1792579e-02   7.0044483e-03   1.7814776e-02
   5.4742483e-03   1.4680106e-02   5.3712614e-03   2.0790835e-02   4.9530927e-03   2.1792579e-02   6.6127945e-03   1.8189143e-02
   5.4742483e-03   1.4680106e-02   5.3712614e-03   2.0790835e-02   4.9530927e-03   2.1792579e-02   6.2902159e-03   1.8565518e-02

==> Fig_5b.txt <==
   xMCAOL          yMCAOL          xCAOL           yCAOL           xTV             yTV             xJTV            yJTV  
   1.5162443e-02   2.1036718e-02   9.5794568e-03   2.2600881e-02   1.2776114e-02   2.3726500e-02   9.5319481e-03   1.9780338e-02
   1.1139403e-02   1.8027497e-02   8.5326808e-03   2.2425883e-02   8.1404243e-03   2.2513645e-02   8.5656808e-03   1.9743795e-02
   7.6414465e-03   1.6526190e-02   7.2417793e-03   2.2483387e-02   6.8191551e-03   2.2603022e-02   7.8495015e-03   1.9901551e-02
   6.8147077e-03   1.6521133e-02   6.4485457e-03   2.2922018e-02   5.6662276e-03   2.2981112e-02   7.2948174e-03   2.0184764e-02
   5.8383393e-03   1.7007519e-02   5.8430635e-03   2.3537966e-02   5.0604279e-03   2.3441695e-02   6.8475355e-03   2.0519278e-02
   5.8383393e-03   1.7007519e-02   5.4229077e-03   2.4207921e-02   5.0604279e-03   2.3441695e-02   6.4750311e-03   2.0886174e-02
   5.8383393e-03   1.7007519e-02   5.4229077e-03   2.4207921e-02   5.0604279e-03   2.3441695e-02   6.1601779e-03   2.1246969e-02


==> Fig_9a.txt <==
   xMCAOL          yMCAOL          xCAOL           yCAOL           xTV             yTV             xJTV            yJTV  
   8.5078992e-03   1.3786264e-02   9.3554265e-03   1.4223829e-02   8.7727556e-03   1.5021691e-02   8.2152605e-03   1.3720275e-02
   7.2149872e-03   1.2893584e-02   6.1766458e-03   1.3232027e-02   7.7248258e-03   1.4412069e-02   7.2000000e-03   1.3427302e-02
   6.5454127e-03   1.2648266e-02   5.2826447e-03   1.3428599e-02   6.4019252e-03   1.4023325e-02   6.6000000e-03   1.3321138e-02
   5.2842028e-03   1.2661944e-02   4.7342939e-03   1.3763699e-02   5.6933840e-03   1.4070136e-02   6.0198744e-03   1.3278110e-02
   4.1657037e-03   1.3454858e-02   4.3298364e-03   1.4103285e-02   5.1945245e-03   1.4243707e-02   5.4291245e-03   1.3304601e-02
   4.1657037e-03   1.3454858e-02   4.3298364e-03   1.4103285e-02   5.1945245e-03   1.4243707e-02   4.9808853e-03   1.3404606e-02
   4.1657037e-03   1.3454858e-02   4.3298364e-03   1.4103285e-02   5.1945245e-03   1.4243707e-02   4.6305720e-03   1.3595347e-02


==> Fig_9b.txt <==
   xMCAOL          yMCAOL          xCAOL           yCAOL           xTV             yTV             xJTV            yJTV  
   8.9399091e-03   1.4438108e-02   9.9629237e-03   1.4832690e-02   9.0555181e-03   1.5305145e-02   9.0563831e-03   1.4572397e-02
   7.4696794e-03   1.3518335e-02   6.2472302e-03   1.4193151e-02   7.9046215e-03   1.4880132e-02   8.1993699e-03   1.4307324e-02
   6.7141769e-03   1.3307714e-02   5.4219063e-03   1.4632547e-02   6.5866717e-03   1.4747230e-02   7.2221236e-03   1.4155640e-02
   5.3164636e-03   1.3362456e-02   4.8194559e-03   1.5095853e-02   5.8714210e-03   1.4902629e-02   6.1887277e-03   1.4084916e-02
   4.0884127e-03   1.4255722e-02   4.3954554e-03   1.5538805e-02   5.3365798e-03   1.5142588e-02   5.7154357e-03   1.4102452e-02
   4.0884127e-03   1.4255722e-02   4.3954554e-03   1.5538805e-02   5.3365798e-03   1.5142588e-02   5.3527543e-03   1.4225687e-02
   4.0884127e-03   1.4255722e-02   4.3954554e-03   1.5538805e-02   5.3365798e-03   1.5142588e-02   4.9185705e-03   1.4502397e-02
   4.0884127e-03   1.4255722e-02   4.3954554e-03   1.5538805e-02   5.3365798e-03   1.5142588e-02   4.5930871e-03   1.4832205e-02

